An Evolving Population Approach to Data-Stream Classification with Extreme Verification Latency

Recognising and reacting to change in non-stationary data-streams is a challenging task. The majority of research in this area assumes that the true class label of incoming points are available, either at each time step or intermittently with some latency. In the worse case this latency approaches infinity and we can assume that no labels are available beyond the initial training set. When change is expected and no further training labels are provided the challenge of maintaining a high classification accuracy is very great. The challenge is to propagate the original training information through several timesteps, possibly indefinitely, while adapting to underlying change in the data-stream. In this paper we conduct an initial study into the effectiveness of using an evolving, population-based approach as the mechanism for adapting to change. An ensemble of one-class-classifiers is maintained for each class. Each classifier is considered as an agent in the sub-population and is subject to selection pressure to find interesting areas of the feature space. This selection pressure forces the ensemble to adapt to the underlying change in the data-stream.

==> CSV/1CDTLabs.csv <==
Labs,PSO,GA,ABC,Clon
2,0.98,0.98,0.96,0.97
10,0.98,0.98,0.96,0.97
100,0.98,0.98,0.97,0.98
500,0.98,0.99,0.99,0.99
800,0.99,0.99,0.99,0.99
1000,0.99,0.99,0.99,0.99


==> CSV/1CDTRadius.csv <==
R,PSO,GA,ABC,Clon
0.05,0.84,0.75,0.81,0.96
0.075,0.92,0.88,0.94,0.98
0.1,0.97,0.95,0.97,0.99
0.125,0.99,0.97,0.99,0.99
0.15,0.99,0.99,0.95,0.99
0.2,0.97,0.97,0.93,0.99


==> CSV/1CDTWindowSize.csv <==
WS,PSO,GA,ABC,Clon
100,0.99,0.99,0.99,0.99
200,0.99,0.99,0.99,0.99
500,0.98,0.8,0.9,0.97
750,0.99,0.74,0.81,0.97
1000,0.96,0.74,0.8,0.96


==> CSV/1CDTcomp.csv <==
T,D,S
1,0.85,0.84
2,0.77,0.90
3,0.92,0.98
4,0.96,0.94
5,1.00,0.91
6,0.92,0.94
7,0.99,0.91
8,0.99,0.90
9,1.00,0.88
10,1.00,0.95
11,0.99,0.96
12,0.99,0.92
13,0.98,0.91
14,1.00,0.89
15,1.00,0.92
16,1.00,0.93
17,1.00,0.95
18,1.00,0.91
19,1.00,0.87
20,1.00,0.86
21,1.00,0.85
22,1.00,0.89
23,1.00,0.69
24,1.00,0.76
25,1.00,0.72
26,1.00,0.75
27,1.00,0.55
28,1.00,0.54
29,1.00,0.61
30,1.00,0.50
31,1.00,0.42
32,1.00,0.43
33,1.00,0.46
34,1.00,0.48
35,1.00,0.46
36,1.00,0.38
37,1.00,0.38
38,1.00,0.41
39,1.00,0.42
40,1.00,0.37
41,1.00,0.49
42,1.00,0.43
43,1.00,0.42
44,1.00,0.46
45,1.00,0.46
46,1.00,0.37
47,1.00,0.45
48,1.00,0.42
49,1.00,0.34
50,1.00,0.44
51,1.00,0.49
52,1.00,0.44
53,1.00,0.42
54,1.00,0.39
55,1.00,0.45
56,1.00,0.45
57,1.00,0.46
58,1.00,0.36
59,1.00,0.39
60,1.00,0.39
61,1.00,0.42
62,1.00,0.48
63,1.00,0.40
64,1.00,0.39
65,1.00,0.43
66,1.00,0.40
67,1.00,0.40
68,1.00,0.43
69,1.00,0.30
70,1.00,0.45
71,1.00,0.39
72,1.00,0.37
73,1.00,0.47
74,1.00,0.46
75,1.00,0.37
76,1.00,0.46
77,1.00,0.43
78,1.00,0.46
79,1.00,0.44
80,1.00,0.40
81,1.00,0.44
82,1.00,0.37
83,1.00,0.42
84,1.00,0.51
85,1.00,0.32
86,1.00,0.41
87,1.00,0.41
88,1.00,0.44
89,1.00,0.44
90,1.00,0.44
91,1.00,0.40
92,1.00,0.40
93,1.00,0.48
94,1.00,0.46
95,1.00,0.50
96,0.99,0.42
97,1.00,0.39
98,1.00,0.42
99,1.00,0.43
100,1.00,0.36
101,1.00,0.49
102,1.00,0.41
103,1.00,0.35
104,1.00,0.42
105,1.00,0.44
106,1.00,0.46
107,1.00,0.36
108,1.00,0.47
109,1.00,0.44
110,1.00,0.40
111,0.99,0.41
112,1.00,0.38
113,1.00,0.40
114,1.00,0.48
115,1.00,0.51
116,1.00,0.51
117,1.00,0.49
118,1.00,0.51
119,1.00,0.75
120,1.00,0.72
121,1.00,0.72
122,1.00,0.67
123,1.00,0.86
124,1.00,0.88
125,1.00,0.79
126,1.00,0.83
127,1.00,0.90
128,1.00,0.91
129,1.00,0.90
130,0.99,0.81
131,1.00,0.93
132,0.99,0.88
133,1.00,0.90
134,1.00,0.94
135,0.99,0.94
136,1.00,0.89
137,0.98,0.93
138,0.95,0.89
139,0.99,0.94
140,1.00,0.90
141,0.98,0.87
142,1.00,0.86
143,1.00,0.84
144,1.00,0.87
145,1.00,0.89
146,1.00,0.88
147,0.98,0.76
148,0.98,0.75
149,0.98,0.81
150,0.99,0.79


==> CSV/4CRcomp.csv <==
T,D,S
1,1.00,1.00
2,0.99,0.99
3,0.97,0.98
4,0.97,0.99
5,0.99,1.00
6,0.99,0.99
7,1.00,1.00
8,1.00,1.00
9,1.00,1.00
10,0.99,0.99
11,1.00,0.99
12,0.99,0.99
13,0.99,0.98
14,0.99,0.99
15,0.97,1.00
16,1.00,0.98
17,1.00,1.00
18,0.99,1.00
19,0.97,1.00
20,0.99,0.98
21,1.00,0.97
22,1.00,0.99
23,1.00,1.00
24,1.00,0.97
25,0.98,0.97
26,1.00,0.98
27,0.99,0.97
28,0.99,0.98
29,0.98,0.99
30,0.99,0.98
31,1.00,1.00
32,0.99,0.98
33,0.99,0.98
34,0.99,0.99
35,1.00,0.96
36,0.97,0.98
37,0.99,0.97
38,1.00,0.96
39,0.98,0.99
40,0.97,0.96
41,0.99,0.99
42,0.99,0.99
43,0.99,0.99
44,0.99,0.99
45,0.97,0.97
46,0.99,0.98
47,0.97,0.97
48,0.98,1.00
49,1.00,0.98
50,0.99,0.97
51,1.00,0.97
52,0.98,0.95
53,0.99,0.94
54,0.98,0.95
55,0.97,0.97
56,0.96,0.93
57,1.00,0.96
58,0.99,0.93
59,0.98,0.91
60,0.98,0.95
61,0.99,0.93
62,0.99,0.97
63,0.97,0.92
64,0.99,0.89
65,0.98,0.96
66,0.99,0.96
67,0.99,0.94
68,0.98,0.88
69,0.99,0.91
70,1.00,0.92
71,0.99,0.87
72,0.99,0.91
73,0.98,0.93
74,0.98,0.93
75,0.99,0.92
76,1.00,0.90
77,0.99,0.86
78,0.98,0.88
79,0.99,0.88
80,0.98,0.84
81,0.99,0.89
82,1.00,0.86
83,0.99,0.90
84,0.99,0.80
85,0.99,0.86
86,0.98,0.88
87,1.00,0.88
88,0.99,0.86
89,0.97,0.81
90,0.99,0.81
91,0.98,0.83
92,0.97,0.72
93,0.99,0.84
94,0.99,0.83
95,1.00,0.84
96,0.97,0.75
97,0.99,0.78
98,0.97,0.83
99,1.00,0.83
100,0.99,0.74
101,0.97,0.80
102,1.00,0.75
103,0.95,0.72
104,0.97,0.70
105,0.99,0.76
106,0.96,0.69
107,1.00,0.67
108,0.98,0.65
109,0.98,0.64
110,0.98,0.67
111,0.98,0.61
112,0.98,0.72
113,0.99,0.68
114,0.99,0.72
115,0.99,0.68
116,0.98,0.63
117,0.99,0.68
118,0.97,0.69
119,1.00,0.60
120,1.00,0.66
121,0.97,0.59
122,0.99,0.61
123,1.00,0.62
124,1.00,0.56
125,0.98,0.50
126,0.97,0.55
127,0.99,0.59
128,1.00,0.51
129,1.00,0.66
130,0.98,0.57
131,0.96,0.52
132,1.00,0.46
133,0.99,0.45
134,0.96,0.52
135,0.99,0.48
136,1.00,0.54
137,1.00,0.47
138,0.98,0.40
139,1.00,0.49
140,0.98,0.49
141,0.99,0.49
142,1.00,0.48
143,0.99,0.32
144,1.00,0.44
145,0.98,0.49
146,0.99,0.45
147,0.99,0.51
148,0.98,0.32
149,0.98,0.43
150,0.97,0.36
151,0.98,0.43
152,0.98,0.41
153,0.98,0.37
154,1.00,0.38
155,0.98,0.28
156,0.98,0.30
157,0.99,0.37
158,0.99,0.31
159,0.99,0.33
160,0.98,0.29
161,0.99,0.30
162,1.00,0.34
163,1.00,0.32
164,1.00,0.19
165,1.00,0.27
166,0.98,0.22
167,0.99,0.27
168,1.00,0.27
169,1.00,0.21
170,0.98,0.29
171,0.99,0.23
172,0.97,0.26
173,0.99,0.17
174,0.96,0.19
175,0.98,0.25
176,1.00,0.15
177,0.99,0.19
178,0.98,0.15
179,0.98,0.21
180,0.99,0.12
181,0.98,0.17
182,0.99,0.16
183,0.96,0.09
184,1.00,0.20
185,1.00,0.16
186,0.99,0.15
187,1.00,0.09
188,1.00,0.15
189,1.00,0.15
190,0.99,0.09
191,0.98,0.14
192,0.98,0.09
193,0.99,0.14
194,1.00,0.07
195,0.97,0.06
196,0.99,0.09
197,0.99,0.08
198,0.97,0.11
199,0.96,0.08
200,0.98,0.13
201,0.99,0.08
202,1.00,0.07
203,0.99,0.06
204,0.99,0.03
205,0.99,0.04
206,1.00,0.04
207,0.96,0.02
208,0.97,0.03
209,0.99,0.05
210,0.99,0.06
211,0.99,0.02
212,0.99,0.03
213,0.98,0.04
214,1.00,0.04
215,1.00,0.02
216,0.97,0.05
217,0.98,0.03
218,1.00,0.05
219,0.99,0.04
220,0.99,0.07
221,0.98,0.02
222,0.99,0.06
223,0.96,0.04
224,1.00,0.02
225,0.99,0.02
226,0.97,0.02
227,1.00,0.00
228,0.99,0.01
229,1.00,0.03
230,1.00,0.01
231,0.99,0.00
232,1.00,0.00
233,1.00,0.00
234,0.98,0.02
235,0.98,0.01
236,0.95,0.02
237,0.99,0.00
238,1.00,0.03
239,0.98,0.00
240,0.98,0.05
241,0.99,0.01
242,0.98,0.00
243,0.96,0.01
244,0.95,0.00
245,0.98,0.01
246,0.99,0.01
247,0.98,0.01
248,0.97,0.01
249,0.97,0.00
250,1.00,0.00
251,0.96,0.01
252,0.97,0.00
253,0.99,0.00
254,0.99,0.01
255,0.98,0.02
256,0.96,0.00
257,0.99,0.00
258,0.99,0.00
259,0.99,0.02
260,0.98,0.01
261,1.00,0.01
262,1.00,0.00
263,0.99,0.00
264,1.00,0.00
265,0.96,0.00
266,0.99,0.00
267,1.00,0.00
268,0.98,0.01
269,0.99,0.00
270,1.00,0.00
271,0.98,0.00
272,0.99,0.01
273,1.00,0.00
274,0.99,0.00
275,0.97,0.00
276,0.99,0.00
277,0.98,0.01
278,0.98,0.01
279,0.99,0.00
280,0.99,0.00
281,0.99,0.00
282,0.98,0.00
283,0.98,0.00
284,0.98,0.01
285,0.96,0.00
286,0.99,0.00
287,0.99,0.00
288,0.99,0.00
289,0.99,0.00
290,0.98,0.00
291,0.99,0.00
292,1.00,0.00
293,1.00,0.00
294,1.00,0.00
295,1.00,0.00
296,0.99,0.00
297,0.98,0.00
298,0.99,0.00
299,0.99,0.00
300,0.98,0.01
301,1.00,0.00
302,0.99,0.00
303,0.99,0.00
304,0.95,0.00
305,0.99,0.00
306,1.00,0.00
307,1.00,0.00
308,0.99,0.00
309,0.99,0.01
310,0.99,0.00
311,0.97,0.00
312,0.98,0.00
313,0.98,0.00
314,1.00,0.00
315,0.98,0.00
316,0.99,0.00
317,0.97,0.00
318,0.99,0.00
319,0.96,0.00
320,1.00,0.00
321,1.00,0.00
322,0.99,0.00
323,1.00,0.00
324,1.00,0.00
325,1.00,0.00
326,1.00,0.00
327,0.98,0.00
328,0.99,0.00
329,0.99,0.00
330,0.97,0.00
331,0.97,0.00
332,1.00,0.00
333,1.00,0.00
334,0.98,0.00
335,0.98,0.00
336,0.99,0.00
337,0.97,0.00
338,1.00,0.00
339,0.98,0.00
340,1.00,0.00
341,0.99,0.00
342,0.99,0.00
343,1.00,0.00
344,1.00,0.00
345,0.98,0.00
346,0.99,0.00
347,0.98,0.00
348,1.00,0.00
349,0.99,0.00
350,0.98,0.00
351,0.99,0.00
352,0.99,0.00
353,1.00,0.00
354,0.99,0.00
355,0.99,0.00
356,0.99,0.00
357,1.00,0.00
358,1.00,0.00
359,1.00,0.00
360,0.98,0.00
361,1.00,0.00
362,1.00,0.00
363,0.99,0.00
364,0.99,0.00
365,1.00,0.00
366,0.99,0.00
367,0.97,0.00
368,0.99,0.00
369,0.99,0.00
370,1.00,0.00
371,0.99,0.00
372,0.99,0.00
373,0.99,0.00
374,1.00,0.00
375,0.99,0.00
376,0.98,0.00
377,1.00,0.00
378,0.98,0.00
379,0.99,0.00
380,1.00,0.00
381,0.99,0.00
382,0.98,0.00
383,0.99,0.00
384,0.99,0.00
385,0.96,0.00
386,0.99,0.00
387,0.99,0.00
388,0.98,0.00
389,0.99,0.00
390,0.99,0.00
391,1.00,0.00
392,0.97,0.00
393,1.00,0.00
394,0.99,0.00
395,1.00,0.00
396,1.00,0.00
397,1.00,0.00
398,0.97,0.00
399,0.99,0.00
400,0.99,0.00
401,0.96,0.00
402,0.99,0.00
403,0.97,0.00
404,0.99,0.00
405,0.99,0.00
406,0.99,0.00
407,0.99,0.00
408,0.98,0.00
409,0.99,0.00
410,0.99,0.00
411,0.97,0.00
412,0.98,0.00
413,0.98,0.00
414,0.98,0.00
415,0.98,0.00
416,0.99,0.00
417,0.98,0.00
418,0.99,0.00
419,1.00,0.00
420,0.98,0.00
421,0.99,0.00
422,1.00,0.00
423,0.99,0.00
424,1.00,0.00
425,1.00,0.00
426,0.97,0.00
427,0.99,0.00
428,0.99,0.00
429,0.99,0.00
430,0.99,0.00
431,0.98,0.00
432,0.97,0.00
433,0.98,0.00
434,1.00,0.00
435,0.99,0.00
436,1.00,0.00
437,1.00,0.00
438,0.99,0.00
439,1.00,0.00
440,0.99,0.00
441,0.99,0.00
442,1.00,0.00
443,0.96,0.00
444,1.00,0.00
445,0.99,0.00
446,0.99,0.00
447,0.99,0.00
448,0.99,0.00
449,1.00,0.00
450,0.97,0.00
451,1.00,0.00
452,1.00,0.00
453,0.99,0.00
454,0.99,0.00
455,0.99,0.00
456,0.99,0.00
457,0.97,0.00
458,0.99,0.00
459,0.99,0.00
460,0.99,0.00
461,0.97,0.00
462,0.97,0.00
463,0.97,0.00
464,0.99,0.00
465,0.97,0.00
466,0.99,0.00
467,0.99,0.00
468,0.98,0.00
469,0.97,0.00
470,0.99,0.00
471,0.98,0.00
472,1.00,0.00
473,0.99,0.00
474,0.98,0.00
475,1.00,0.00
476,0.99,0.00
477,0.99,0.00
478,0.99,0.00
479,0.99,0.00
480,0.99,0.00
481,0.99,0.00
482,0.98,0.00
483,0.97,0.00
484,0.99,0.00
485,1.00,0.00
486,0.98,0.00
487,0.98,0.00
488,0.99,0.00
489,0.99,0.00
490,1.00,0.00
491,0.99,0.00
492,0.99,0.00
493,1.00,0.00
494,0.99,0.00
495,0.99,0.00
496,0.98,0.00
497,0.98,0.00
498,0.99,0.00
499,1.00,0.00
500,0.97,0.00
501,0.96,0.00
502,0.98,0.00
503,1.00,0.00
504,0.99,0.00
505,1.00,0.00
506,0.99,0.00
507,0.98,0.00
508,0.99,0.00
509,0.98,0.00
510,0.98,0.00
511,0.98,0.00
512,1.00,0.00
513,0.99,0.00
514,0.99,0.00
515,0.99,0.00
516,0.98,0.00
517,1.00,0.00
518,0.98,0.00
519,0.99,0.00
520,0.99,0.00
521,0.99,0.00
522,0.96,0.00
523,0.98,0.00
524,0.98,0.00
525,1.00,0.00
526,1.00,0.00
527,0.98,0.00
528,0.99,0.00
529,0.97,0.00
530,1.00,0.00
531,0.97,0.00
532,0.98,0.00
533,0.98,0.00
534,1.00,0.00
535,0.99,0.00
536,1.00,0.00
537,0.99,0.00
538,0.98,0.00
539,0.97,0.00
540,0.99,0.00
541,0.99,0.00
542,1.00,0.00
543,1.00,0.00
544,0.98,0.00
545,1.00,0.00
546,1.00,0.00
547,0.99,0.00
548,0.98,0.00
549,0.97,0.00
550,1.00,0.00
551,0.98,0.00
552,0.99,0.00
553,0.98,0.00
554,0.99,0.00
555,0.99,0.00
556,1.00,0.00
557,0.98,0.00
558,0.95,0.00
559,1.00,0.00
560,0.99,0.00
561,0.97,0.00
562,0.99,0.00
563,1.00,0.00
564,1.00,0.00
565,0.98,0.00
566,0.98,0.00
567,1.00,0.00
568,0.97,0.00
569,0.99,0.00
570,0.99,0.00
571,1.00,0.00
572,0.99,0.00
573,0.99,0.00
574,1.00,0.00
575,1.00,0.00
576,0.99,0.00
577,0.97,0.00
578,0.99,0.00
579,0.97,0.00
580,0.97,0.00
581,0.98,0.00
582,0.98,0.00
583,0.99,0.00
584,0.98,0.00
585,0.97,0.00
586,0.98,0.00
587,0.99,0.00
588,0.98,0.00
589,0.98,0.00
590,0.98,0.00
591,0.97,0.00
592,0.99,0.00
593,0.99,0.00
594,0.98,0.00
595,0.97,0.00
596,0.96,0.00
597,0.96,0.00
598,0.96,0.00
599,0.97,0.00
600,0.99,0.00
601,1.00,0.00
602,1.00,0.00
603,0.98,0.00
604,1.00,0.00
605,0.97,0.00
606,1.00,0.00
607,0.96,0.00
608,0.96,0.00
609,0.98,0.00
610,0.99,0.00
611,0.98,0.00
612,0.98,0.00
613,1.00,0.00
614,1.00,0.00
615,1.00,0.00
616,1.00,0.00
617,1.00,0.00
618,0.99,0.00
619,0.97,0.00
620,0.99,0.00
621,0.98,0.00
622,1.00,0.00
623,0.97,0.00
624,1.00,0.00
625,1.00,0.00
626,0.99,0.00
627,0.99,0.00
628,1.00,0.00
629,0.97,0.00
630,0.99,0.00
631,0.98,0.00
632,0.99,0.00
633,0.99,0.00
634,0.99,0.00
635,1.00,0.00
636,0.99,0.00
637,1.00,0.00
638,1.00,0.00
639,1.00,0.00
640,0.99,0.00
641,1.00,0.00
642,0.99,0.00
643,0.96,0.00
644,1.00,0.00
645,0.96,0.00
646,0.98,0.00
647,0.98,0.00
648,0.97,0.00
649,0.98,0.00
650,0.99,0.00
651,0.98,0.00
652,0.99,0.00
653,0.97,0.00
654,0.97,0.00
655,0.99,0.00
656,1.00,0.00
657,0.99,0.00
658,0.97,0.00
659,1.00,0.00
660,1.00,0.00
661,0.99,0.00
662,0.99,0.00
663,0.99,0.00
664,0.98,0.00
665,0.99,0.00
666,1.00,0.00
667,0.99,0.00
668,0.99,0.00
669,0.97,0.00
670,1.00,0.00
671,0.99,0.00
672,0.98,0.00
673,0.97,0.00
674,1.00,0.00
675,0.97,0.00
676,0.98,0.00
677,1.00,0.00
678,0.98,0.00
679,0.98,0.00
680,1.00,0.00
681,0.97,0.00
682,1.00,0.00
683,1.00,0.00
684,0.99,0.00
685,0.98,0.00
686,0.99,0.00
687,0.98,0.00
688,0.96,0.00
689,0.95,0.00
690,0.99,0.00
691,1.00,0.00
692,0.99,0.00
693,0.99,0.00
694,1.00,0.00
695,0.99,0.00
696,0.99,0.00
697,1.00,0.00
698,0.97,0.00
699,0.97,0.00
700,1.00,0.00
701,0.99,0.00
702,0.97,0.00
703,1.00,0.00
704,1.00,0.00
705,0.97,0.00
706,1.00,0.00
707,0.99,0.00
708,0.99,0.00
709,1.00,0.00
710,1.00,0.00
711,0.99,0.00
712,0.99,0.00
713,1.00,0.00
714,0.99,0.00
715,0.99,0.00
716,0.98,0.00
717,0.98,0.00
718,0.99,0.00
719,0.99,0.00
720,0.99,0.00
721,0.97,0.00
722,0.98,0.00
723,1.00,0.00
724,1.00,0.00
725,0.97,0.00
726,0.98,0.00
727,1.00,0.00
728,0.99,0.00
729,0.99,0.00
730,0.97,0.00
731,0.99,0.00
732,0.97,0.00
733,0.98,0.00
734,0.98,0.00
735,1.00,0.00
736,1.00,0.00
737,0.99,0.00
738,0.99,0.00
739,0.99,0.00
740,0.97,0.00
741,0.99,0.00
742,0.97,0.00
743,0.98,0.00
744,0.99,0.00
745,0.99,0.00
746,1.00,0.00
747,1.00,0.00
748,0.99,0.00
749,0.99,0.00
750,0.97,0.00
751,1.00,0.00
752,1.00,0.00
753,0.99,0.00
754,1.00,0.00
755,1.00,0.00
756,0.99,0.00
757,0.99,0.00
758,0.98,0.00
759,1.00,0.00
760,0.98,0.00
761,0.98,0.00
762,1.00,0.00
763,0.99,0.00
764,1.00,0.00
765,0.98,0.00
766,1.00,0.00
767,0.98,0.00
768,0.99,0.00
769,0.95,0.00
770,1.00,0.00
771,0.97,0.00
772,1.00,0.00
773,0.99,0.00
774,0.98,0.00
775,0.97,0.00
776,0.99,0.00
777,0.99,0.00
778,1.00,0.00
779,0.99,0.00
780,0.99,0.00
781,0.99,0.00
782,0.99,0.00
783,1.00,0.00
784,0.99,0.00
785,1.00,0.00
786,0.98,0.00
787,0.98,0.00
788,0.96,0.00
789,1.00,0.00
790,0.99,0.00
791,0.99,0.00
792,0.98,0.00
793,0.99,0.00
794,0.98,0.00
795,1.00,0.00
796,0.98,0.00
797,1.00,0.00
798,0.98,0.00
799,0.97,0.00
800,0.93,0.00
801,0.97,0.00
802,0.97,0.00
803,0.99,0.00
804,0.99,0.00
805,0.99,0.00
806,0.95,0.00
807,0.98,0.00
808,0.99,0.00
809,0.99,0.00
810,1.00,0.00
811,0.98,0.00
812,0.97,0.00
813,1.00,0.00
814,0.96,0.00
815,0.99,0.00
816,0.99,0.00
817,0.99,0.00
818,0.99,0.00
819,0.96,0.00
820,0.99,0.00
821,0.99,0.00
822,0.99,0.00
823,0.99,0.00
824,0.98,0.00
825,0.99,0.00
826,0.99,0.00
827,0.99,0.00
828,0.99,0.00
829,0.98,0.00
830,0.98,0.00
831,1.00,0.00
832,0.99,0.00
833,0.98,0.00
834,0.99,0.00
835,0.99,0.00
836,1.00,0.00
837,1.00,0.00
838,0.96,0.00
839,1.00,0.00
840,1.00,0.00
841,0.99,0.00
842,0.97,0.00
843,0.98,0.00
844,0.97,0.00
845,0.99,0.00
846,0.98,0.00
847,1.00,0.00
848,0.98,0.00
849,0.99,0.00
850,0.98,0.00
851,1.00,0.00
852,0.99,0.00
853,1.00,0.00
854,0.98,0.00
855,0.99,0.00
856,0.99,0.00
857,0.98,0.00
858,0.99,0.00
859,0.99,0.00
860,0.97,0.00
861,0.99,0.00
862,0.99,0.00
863,0.98,0.00
864,0.96,0.00
865,1.00,0.00
866,1.00,0.00
867,1.00,0.00
868,0.99,0.00
869,0.98,0.00
870,1.00,0.00
871,0.99,0.00
872,1.00,0.00
873,1.00,0.00
874,0.99,0.00
875,1.00,0.00
876,0.97,0.00
877,1.00,0.00
878,0.99,0.00
879,1.00,0.00
880,0.99,0.00
881,1.00,0.00
882,0.98,0.00
883,0.99,0.00
884,0.98,0.00
885,1.00,0.00
886,1.00,0.00
887,0.98,0.00
888,0.99,0.00
889,0.99,0.00
890,1.00,0.00
891,1.00,0.00
892,1.00,0.00
893,1.00,0.00
894,1.00,0.00
895,0.98,0.00
896,0.96,0.00
897,0.99,0.00
898,1.00,0.00
899,0.98,0.00
900,0.97,0.00
901,0.96,0.00
902,0.97,0.00
903,0.97,0.00
904,0.99,0.00
905,0.98,0.00
906,0.98,0.00
907,1.00,0.00
908,0.97,0.00
909,0.98,0.00
910,0.99,0.00
911,1.00,0.00
912,1.00,0.00
913,0.98,0.00
914,1.00,0.00
915,0.98,0.00
916,0.99,0.00
917,0.98,0.00
918,0.97,0.00
919,0.98,0.00
920,1.00,0.00
921,1.00,0.00
922,1.00,0.00
923,0.99,0.00
924,1.00,0.00
925,0.99,0.00
926,0.98,0.00
927,0.97,0.00
928,0.99,0.00
929,1.00,0.00
930,0.98,0.00
931,0.99,0.00
932,1.00,0.00
933,0.99,0.00
934,1.00,0.00
935,0.98,0.00
936,1.00,0.00
937,0.99,0.00
938,0.98,0.00
939,0.99,0.00
940,0.99,0.00
941,0.98,0.00
942,0.97,0.00
943,0.98,0.00
944,0.96,0.00
945,1.00,0.00
946,1.00,0.00
947,0.98,0.00
948,0.99,0.00
949,0.99,0.00
950,0.97,0.00
951,0.98,0.00
952,0.98,0.00
953,0.97,0.01
954,0.99,0.00
955,1.00,0.00
956,1.00,0.00
957,0.96,0.00
958,0.98,0.00
959,0.98,0.00
960,0.98,0.00
961,0.99,0.00
962,1.00,0.00
963,0.98,0.00
964,1.00,0.00
965,0.99,0.00
966,1.00,0.00
967,1.00,0.00
968,0.99,0.00
969,0.95,0.00
970,1.00,0.00
971,0.99,0.00
972,0.99,0.00
973,0.99,0.00
974,0.99,0.00
975,0.99,0.00
976,1.00,0.00
977,0.99,0.00
978,0.96,0.00
979,1.00,0.00
980,1.00,0.00
981,0.98,0.00
982,0.99,0.00
983,0.99,0.00
984,0.98,0.00
985,0.99,0.00
986,0.98,0.01
987,0.96,0.00
988,1.00,0.00
989,0.98,0.00
990,0.99,0.00
991,0.97,0.01
992,0.99,0.00
993,0.99,0.00
994,1.00,0.00
995,1.00,0.00
996,0.98,0.00
997,1.00,0.00
998,0.98,0.00
999,0.96,0.00
1000,0.97,0.01
1001,1.00,0.00
1002,1.00,0.00
1003,0.97,0.00
1004,0.99,0.00
1005,0.99,0.00
1006,0.98,0.00
1007,0.96,0.00
1008,0.99,0.00
1009,0.99,0.00
1010,1.00,0.00
1011,0.97,0.00
1012,0.98,0.00
1013,0.96,0.00
1014,0.98,0.00
1015,0.98,0.00
1016,0.94,0.00
1017,0.99,0.00
1018,0.99,0.00
1019,0.99,0.00
1020,0.97,0.00
1021,0.99,0.00
1022,1.00,0.00
1023,0.99,0.00
1024,0.97,0.00
1025,0.98,0.00
1026,1.00,0.00
1027,0.98,0.00
1028,0.99,0.01
1029,0.98,0.00
1030,1.00,0.00
1031,0.99,0.00
1032,0.99,0.00
1033,1.00,0.00
1034,0.99,0.00
1035,0.97,0.00
1036,0.98,0.00
1037,1.00,0.01
1038,0.97,0.00
1039,0.98,0.00
1040,0.99,0.00
1041,0.99,0.00
1042,1.00,0.00
1043,1.00,0.00
1044,0.95,0.00
1045,0.98,0.00
1046,0.98,0.00
1047,0.99,0.00
1048,0.96,0.01
1049,1.00,0.00
1050,0.99,0.00
1051,0.96,0.01
1052,0.99,0.00
1053,0.98,0.00
1054,0.99,0.00
1055,0.99,0.00
1056,0.99,0.00
1057,1.00,0.00
1058,1.00,0.00
1059,1.00,0.00
1060,0.98,0.00
1061,0.99,0.00
1062,0.99,0.01
1063,0.99,0.01
1064,0.99,0.01
1065,1.00,0.00
1066,1.00,0.01
1067,1.00,0.00
1068,0.99,0.00
1069,0.98,0.00
1070,0.99,0.00
1071,0.95,0.00
1072,1.00,0.00
1073,1.00,0.00
1074,0.99,0.00
1075,0.98,0.02
1076,0.98,0.00
1077,0.99,0.01
1078,0.98,0.01
1079,0.99,0.00
1080,1.00,0.01
1081,0.99,0.02
1082,0.98,0.02
1083,0.98,0.01
1084,1.00,0.01
1085,1.00,0.00
1086,0.98,0.03
1087,1.00,0.00
1088,0.99,0.00
1089,0.99,0.01
1090,0.99,0.02
1091,1.00,0.00
1092,0.99,0.00
1093,1.00,0.00
1094,0.97,0.01
1095,0.98,0.01
1096,1.00,0.00
1097,0.99,0.03
1098,0.99,0.01
1099,0.98,0.01
1100,0.96,0.02
1101,0.99,0.00
1102,0.99,0.04
1103,0.97,0.03
1104,0.99,0.02
1105,0.99,0.01
1106,0.98,0.01
1107,0.99,0.01
1108,1.00,0.01
1109,0.99,0.02
1110,0.97,0.00
1111,0.95,0.01
1112,0.99,0.01
1113,1.00,0.02
1114,0.99,0.02
1115,0.98,0.05
1116,0.97,0.02
1117,0.99,0.01
1118,1.00,0.01
1119,0.98,0.03
1120,0.99,0.03
1121,0.97,0.03
1122,0.97,0.03
1123,0.98,0.02
1124,1.00,0.03
1125,0.99,0.07
1126,0.98,0.04
1127,0.98,0.00
1128,0.98,0.00
1129,0.98,0.06
1130,1.00,0.02
1131,0.99,0.03
1132,0.98,0.00
1133,0.97,0.07
1134,0.99,0.02
1135,1.00,0.05
1136,1.00,0.02
1137,1.00,0.03
1138,1.00,0.05
1139,0.99,0.03
1140,0.99,0.04
1141,0.98,0.10
1142,0.99,0.02
1143,0.99,0.13
1144,0.97,0.06
1145,0.99,0.05
1146,0.99,0.09
1147,1.00,0.07
1148,0.94,0.05
1149,0.97,0.09
1150,0.99,0.05
1151,0.99,0.12
1152,0.99,0.08
1153,0.99,0.04
1154,1.00,0.11
1155,1.00,0.06
1156,0.98,0.09
1157,0.99,0.15
1158,0.99,0.10
1159,0.99,0.09
1160,0.99,0.12
1161,0.99,0.05
1162,0.98,0.13
1163,0.98,0.08
1164,0.99,0.10
1165,0.99,0.12
1166,0.98,0.10
1167,1.00,0.12
1168,0.97,0.14
1169,0.98,0.13
1170,0.99,0.15
1171,0.99,0.22
1172,0.97,0.20
1173,0.99,0.13
1174,0.99,0.08
1175,0.98,0.17
1176,0.99,0.16
1177,0.99,0.18
1178,0.99,0.11
1179,0.99,0.19
1180,0.98,0.19
1181,0.98,0.20
1182,1.00,0.19
1183,0.97,0.12
1184,1.00,0.17
1185,1.00,0.26
1186,0.99,0.21
1187,0.99,0.24
1188,0.99,0.32
1189,0.98,0.28
1190,1.00,0.22
1191,0.99,0.26
1192,0.99,0.23
1193,0.99,0.31
1194,0.99,0.25
1195,0.99,0.32
1196,0.99,0.36
1197,0.95,0.31
1198,0.98,0.29
1199,0.98,0.26
1200,0.98,0.35
1201,0.99,0.26
1202,1.00,0.30
1203,1.00,0.32
1204,1.00,0.30
1205,0.99,0.33
1206,0.98,0.38
1207,0.98,0.35
1208,0.96,0.45
1209,0.96,0.32
1210,0.99,0.29
1211,0.97,0.42
1212,0.99,0.35
1213,0.99,0.44
1214,1.00,0.47
1215,0.99,0.39
1216,0.98,0.45
1217,0.99,0.38
1218,0.99,0.41
1219,1.00,0.42
1220,0.96,0.51
1221,0.98,0.42
1222,0.98,0.40
1223,1.00,0.48
1224,0.98,0.47
1225,1.00,0.48
1226,0.97,0.52
1227,0.97,0.59
1228,0.98,0.48
1229,0.97,0.49
1230,0.99,0.46
1231,1.00,0.59
1232,0.98,0.61
1233,0.99,0.61
1234,0.99,0.60
1235,0.99,0.60
1236,0.99,0.68
1237,1.00,0.62
1238,0.98,0.55
1239,0.99,0.63
1240,0.96,0.50
1241,1.00,0.58
1242,1.00,0.64
1243,0.99,0.69
1244,0.99,0.69
1245,0.99,0.73
1246,1.00,0.72
1247,0.97,0.72
1248,0.99,0.80
1249,0.98,0.74
1250,0.98,0.70
1251,0.97,0.71
1252,0.98,0.72
1253,0.97,0.80
1254,0.99,0.80
1255,0.96,0.79
1256,0.99,0.74
1257,1.00,0.82
1258,0.99,0.84
1259,0.98,0.73
1260,0.98,0.79
1261,1.00,0.75
1262,0.98,0.86
1263,0.98,0.81
1264,0.98,0.79
1265,0.98,0.79
1266,1.00,0.83
1267,0.99,0.80
1268,1.00,0.79
1269,1.00,0.88
1270,0.99,0.81
1271,0.99,0.76
1272,0.98,0.91
1273,0.98,0.89
1274,1.00,0.86
1275,0.99,0.90
1276,0.99,0.77
1277,1.00,0.87
1278,0.99,0.87
1279,1.00,0.87
1280,1.00,0.85
1281,0.97,0.87
1282,0.97,0.90
1283,0.98,0.92
1284,0.98,0.94
1285,0.98,0.90
1286,1.00,0.91
1287,0.98,0.98
1288,0.97,0.94
1289,0.99,0.91
1290,1.00,0.92
1291,0.98,0.94
1292,1.00,0.93
1293,0.99,0.93
1294,0.97,0.88
1295,1.00,0.99
1296,1.00,0.93
1297,0.99,0.95
1298,0.96,0.94
1299,0.97,0.93
1300,0.98,0.94
1301,0.99,0.94
1302,1.00,0.93
1303,1.00,0.96
1304,0.97,0.97
1305,0.99,0.96
1306,0.99,0.96
1307,1.00,0.97
1308,0.99,0.96
1309,0.99,0.98
1310,0.98,0.96
1311,1.00,0.98
1312,0.99,0.96
1313,0.98,0.95
1314,0.97,0.97
1315,1.00,0.98
1316,0.98,0.98
1317,0.99,0.98
1318,0.97,0.96
1319,0.99,0.95
1320,0.97,0.96
1321,0.99,0.97
1322,1.00,0.93
1323,0.99,0.97
1324,1.00,0.97
1325,1.00,1.00
1326,0.96,0.98
1327,0.99,0.98
1328,0.99,0.97
1329,0.99,0.99
1330,0.95,0.97
1331,0.98,0.96
1332,0.99,0.99
1333,1.00,1.00
1334,0.98,0.97
1335,1.00,1.00
1336,1.00,1.00
1337,1.00,0.98
1338,0.96,1.00
1339,1.00,0.99
1340,0.99,0.98
1341,1.00,0.99
1342,1.00,1.00
1343,0.99,1.00
1344,0.99,1.00
1345,0.98,0.99
1346,0.99,0.99
1347,0.97,1.00
1348,0.98,0.99
1349,0.96,0.99
1350,0.98,0.99
1351,0.98,1.00
1352,0.99,1.00
1353,0.99,1.00
1354,0.98,1.00
1355,0.98,1.00
1356,0.99,1.00
1357,0.98,1.00
1358,0.99,1.00
1359,0.97,0.99
1360,0.98,1.00
1361,1.00,1.00
1362,0.98,1.00
1363,0.99,1.00
1364,0.95,1.00
1365,0.97,1.00
1366,0.99,0.99
1367,1.00,1.00
1368,0.94,1.00
1369,0.97,1.00
1370,0.99,1.00
1371,1.00,1.00
1372,0.97,1.00
1373,1.00,1.00
1374,1.00,1.00
1375,0.98,1.00
1376,0.98,1.00
1377,0.99,1.00
1378,0.99,0.99
1379,0.94,1.00
1380,0.99,1.00
1381,0.98,1.00
1382,0.99,0.99
1383,0.98,1.00
1384,1.00,1.00
1385,0.99,1.00
1386,0.98,1.00
1387,0.98,1.00
1388,1.00,1.00
1389,0.99,1.00
1390,0.98,1.00
1391,0.95,1.00
1392,0.99,1.00
1393,1.00,1.00
1394,1.00,1.00
1395,1.00,1.00
1396,0.98,0.98
1397,0.99,0.99
1398,1.00,1.00
1399,0.99,1.00
1400,0.98,1.00
1401,0.99,1.00
1402,0.98,1.00
1403,0.99,1.00
1404,0.93,1.00
1405,0.98,1.00
1406,0.96,1.00
1407,1.00,1.00
1408,0.99,0.99
1409,0.97,0.98
1410,1.00,1.00
1411,0.99,1.00
1412,0.98,0.99
1413,0.99,1.00
1414,1.00,1.00
1415,0.99,1.00
1416,0.99,0.99
1417,0.97,0.98
1418,0.96,0.99
1419,0.98,0.98
1420,1.00,0.99
1421,0.97,1.00
1422,1.00,1.00
1423,0.99,1.00
1424,0.99,1.00
1425,0.99,1.00
1426,0.98,1.00
1427,0.98,0.99
1428,0.98,0.99
1429,0.99,1.00
1430,0.99,1.00
1431,1.00,0.98
1432,0.99,1.00
1433,0.99,0.99
1434,0.98,0.99


==> CSV/5Dlabs.csv <==
Labs,PSO,GA,ABC,Clon
2,0.76,0.32,0.07,0.88
10,0.76,0.6,0.12,0.88
100,0.76,0.89,0.38,0.9
500,0.76,0.94,0.66,0.92
800,0.76,0.94,0.66,0.94
1000,0.76,0.94,0.66,0.94


==> CSV/5Dradius.csv <==
R,PSO,GA,ABCS,Clon
0.05,0.14,0.14,0.1,0.01
0.075,0.32,0.41,0.3,0.06
0.1,0.47,0.6,0.59,0.22
0.125,0.62,0.75,0.66,0.75
0.15,0.73,0.87,0.66,0.75
0.2,0.77,0.94,0.66,0.94


==> CSV/5DwindowSize.csv <==
WS,PSO,GA,ABC,Clon
100,0.76,0.85,0.53,0.94
200,0.77,0.87,0.65,0.92
500,0.77,0.94,0.66,0.9
750,0.77,0.94,0.66,0.89
1000,0.77,0.92,0.66,0.87

